Jet-Cocoon Geometry in the Optically Dark, Very High Energy Gamma-ray Burst 201216C

We present the results of a radio observing campaign on GRB 201216C, combined with publicly available optical and X-ray data. The detection of very high energy (VHE, >100GeV) emission by MAGIC makes this the fifth VHE GRB at time of publication. Comparison between the optical and X-ray light curves show that GRB 201216C is a dark GRB, i.e. the optical emission is significantly absorbed and is fainter than expected from the X-ray detections. Our e-MERLIN data also shows evidence of diffractive interstellar scintillation. We can study the column density along the line-of-sight to the GRB in both the host galaxy, from the damped optical light curve, and the Milky Way, via scintillation studies. We find that the afterglow is best modelled using a jet-cocoon geometry within a stellar wind environment. Fitting the data with a multi-component model we estimate that the optical, X-ray and higher-frequency radio data before ~25days originates from an ultra-relativistic jet with an isotropic equivalent kinetic energy of (0.6-10)x10^52erg and an opening angle of ~1-9deg. The lower-frequency radio emission detected by MeerKAT, from day 28 onwards, is produced by the cocoon with a kinetic energy that is between two and seven orders of magnitude lower (0.02-50)x10^48erg. The energies of the two components are comparable to those derived in simulations of such scenarios.

==> GRB 201216C_accepted/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
